A Review of Conceptualizations of Safety and Risk in Current Automated Driving Regulation

"Safety" and "Risk" are key concepts for the design and development of automated vehicles. For the market introduction or large-scale field tests, both concepts are not only relevant for engineers developing the vehicles, but for all stakeholders (e.g., regulators, lawyers, or the general public) who have stakes in the technology. In the communication between stakeholder groups, common notions of these abstract concepts are key for efficient communication and setting mutual expectations. In the European market, automated vehicles require Europe-wide type approval or at least operating permits in the individual states. For this, a central means of communication between regulators and engineers are regulatory documents. Flawed terminology regarding the safety expectations for automated vehicles can unnecessarily complicate relations between regulators and manufacturers, and thus hinder the introduction of the technology. In this paper, we review relevant documents at the UN- and EU-level, for the UK, and Germany regarding their (implied) notions of safety and risk. We contrast the regulatory notions with established and more recently developing notions of safety and risk in the field of automated driving. Based on the analysis, we provide recommendations on how explicit definitions of safety and risk in regulatory documents can support rather than hinder the market introduction of automated vehicles.

==> bibtex/changelog.txt <==


Changelog history of the IEEEtran BibTeX class.
 2015/08/26
 by Michael Shell (MDS)
 http://www.michaelshell.org/


 2015/08/26 V1.14 (MDS) changes:
  1. Added the CTLuse_url field to the IEEEtranBSTCTL control entry type
     to allow user control of the display of URLs.
     Thanks to Pablo Chacin, Bogdan Roman and Richard Kolacinski for
     suggesting this feature.

  2. Added functions bbl.a, bbl.an, bbl.and, bbl.etal and bbl.the
     as needed to better support other languages.
     Thanks to Karsten Hinz for suggesting this change.

  3. Added mention, and an example, of reports about standards to the
     documentation.
     Thanks to Guido R. Hiertz for providing information on this topic.

  4. Fixed missed comma in the BSTcontrol example in the documentation.
     Thanks to Oscar Gustafsson for reporting this problem.

  5. Corrected IEEE_J_MTT journal name string in IEEEabrv.bib.
     Thanks to Nicolás Barabino, Chuanren Wu and Santiago Cogollos Borras
     for suggesting this change.

  6. Corrected IEEE_J_STARS journal name string in IEEEabrv.bib.
     Thanks to Yannick Berker for suggesting this change.

  7. Revised/enabled abbreviations for IEEE_J_DSC, IEEE_J_LT, IEEE_J_NSM, 
     IEEE_J_SC, IEEE_J_DSC and full and abbreviations for IEEE_M_C
     and IEEE_M_WC journal name strings in IEEEfull.bib and IEEEabrv.bib.

  8. Added new journal name strings to IEEEfull.bib and IEEEabrv.bib.
     Thanks to Uwe Siart and Mona Mittra for helping with obtaining the
     correct definitions.
     The new journal string name definitions are (full version shown):

     @STRING{IEEE_J_AFFC       = "{IEEE} Transactions on Affective Computing"}
     in 2014 ASL became ASLP
     @STRING{IEEE_J_ASLP       = "{IEEE/ACM} Transactions on Audio, Speech, and Language Processing"}
     @STRING{IEEE_J_JAS        = "{IEEE/CAA} Journal of Automatica Sinica"}
     @STRING{IEEE_J_AMD        = "{IEEE} Transactions on Autonomous Mental Development"}
     @STRING{IEEE_J_BD         = "{IEEE} Transactions on Big Data"}
     @STRING{IEEE_J_BHI        = "{IEEE} Journal of Biomedical and Health Informatics"}
     @STRING{IEEE_J_CC         = "{IEEE} Transactions on Cloud Computing"}
     @STRING{IEEE_J_CCN        = "{IEEE} Transactions on Cognitive Communications and Networking"}
     in 2015 AMD became CDS
     @STRING{IEEE_J_CDS        = "{IEEE} Transactions on Cognitive and Developmental Systems"}
     in 2011 CAPT became CPMT
     @STRING{IEEE_J_CPMT       = "{IEEE} Transactions on Components, Packaging and Manufacturing Technology"}
     @STRING{IEEE_J_CIAIG      = "{IEEE} Transactions on Computational Intelligence and {AI} in Games"}
     @STRING{IEEE_J_CSS        = "{IEEE} Transactions on Computational Social Systems"}
     @STRING{IEEE_J_CNS        = "{IEEE} Transactions on Control of Network Systems"}
     in 2013 SMCB became CYB
     @STRING{IEEE_J_CYB        = "{IEEE} Transactions on Cybernetics"}
     @STRING{IEEE_J_EDS        = "{IEEE} Journal of Electron Devices Society"}
     @STRING{IEEE_J_ES         = "{IEEE} Embedded Systems Letters"}
     @STRING{IEEE_J_ETC        = "{IEEE} Transactions on Emerging Topics in Computing"}
     @STRING{IEEE_J_ETCAS      = "{IEEE} Transactions on Emerging and Selected Topics in Circuits and Systems"}
     @STRING{IEEE_J_ESTPE      = "{IEEE} Transactions on Emerging and Selected Topics in Power Electronics"}
     @STRING{IEEE_J_XCDC       = "{IEEE} Journal on Exploratory Solid-State Computational Devices and Circuits"}
     in 2013 SMCC became HMS
     @STRING{IEEE_J_HMS        = "{IEEE} Transactions on Human-Machine Systems"}
     @STRING{IEEE_J_IV         = "{IEEE} Transactions on Intelligent Vehicles"}
     @STRING{IEEE_J_IOT        = "{IEEE} Internet of Things Journal"}
     @STRING{IEEE_J_LS         = "{IEEE} Life Sciences Letters"}
     @STRING{IEEE_J_MAGL       = "{IEEE} Magnetics Letters"}
     in 2014 MEMS became MEMSI
     @STRING{IEEE_J_MEMSI      = "{IEEE} Journal of Microelectromechanical Systems"}
     @STRING{IEEE_J_MBSC       = "{IEEE} Transactions on Molecular, Biological and Multi-Scale Communications"}
     @STRING{IEEE_J_MSCS       = "{IEEE} Transactions on Multi-Scale Computing Systems"}
     @STRING{IEEE_J_MMCT       = "{IEEE} Journal on Multiscale and Multiphysics Computational Techniques"}
     @STRING{IEEE_J_ENANO      = "{IEEE} Nanotechnology Express"}
     @STRING{IEEE_J_NSE        = "{IEEE} Transactions on Network Science and Engineering"}
     in 2012 NN became NNLS
     @STRING{IEEE_J_NNLS       = "{IEEE} Transactions on Neural Networks and Learning Systems"}
     @STRING{IEEE_J_OCN        = "{IEEE} Journal of Optical Communications and Networking"}
     @STRING{IEEE_J_PJ         = "{IEEE} Photonics Journal"}
     @STRING{IEEE_J_PHOT       = "{IEEE} Journal of Photovoltaics"}
     @STRING{IEEE_J_PETS       = "{IEEE} Power and Energy Technology Systems Journal"}
     @STRING{IEEE_J_RFIC       = "{IEEE} {RFIC} Journal"}
     @STRING{IEEE_J_RFID       = "{IEEE} {RFID} Journal"}
     @STRING{IEEE_J_RITA       = "{IEEE} Revista Iberoamericana de Technolog{\'{i}}as del Aprendizaje"}
     @STRING{IEEE_J_RAL        = "{IEEE} Robotics and Automation Letters"}
     @STRING{IEEE_J_SIPN       = "{IEEE} Transactions on Signal and Information Processing over Networks"}
     @STRING{IEEE_J_SG         = "{IEEE} Transactions on Smart Grid"}
     @STRING{IEEE_J_SUSC       = "{IEEE} Sustainable Computing"}
     @STRING{IEEE_J_STE        = "{IEEE} Transactions on Sustainable Energy"}
     in 2012 SMCA became SMCS
     @STRING{IEEE_J_SMCS       = "{IEEE} Transactions on Systems, Man, and Cybernetics: Systems"}
     @STRING{IEEE_J_TEHM       = "{IEEE} Journal of Translational Engineering in Health and Medicine"}
     @STRING{IEEE_J_TTHZ       = "{IEEE} Transactions on Terrahertz Science and Technology"}
     @STRING{IEEE_J_TTE        = "{IEEE} Transactions on Transportation Electrification"}
     @STRING{IEEE_J_WCOML      = "{IEEE} Wireless Communications Letters"}

     magazines and Online Publications
     @STRING{IEEE_O_ACC        = "{IEEE} Access"}
     @STRING{IEEE_M_CHINAC     = "China Communications Magazine"}
     in 2012 DTC became DT
     @STRING{IEEE_M_DT         = "{IEEE} Design \&\ Test"}
     @STRING{IEEE_M_ETF        = "{IEEE} Electrification Magazine"}
     @STRING{IEEE_M_EMC        = "{IEEE} Electromagnetic Compatibility Magazine"}
     @STRING{IEEE_M_GRS        = "{IEEE} Geoscience and Remote Sensing Magazine"}
     @STRING{IEEE_M_PEL        = "{IEEE} Power Electronics Magazine"}
     @STRING{IEEE_M_PULSE      = "{IEEE} Pulse"}
     @STRING{IEEE_M_SSC        = "{IEEE} Solid-State Circuits Magazine"}
     @STRING{IEEE_M_SMC        = "{IEEE} Systems, Man, and Cybernetics Magazine"}


 2008/09/30 V1.13 (MDS) changes
  1. Fixed bug with edition number to ordinal conversion. Thanks to
     Michael Roland for reporting this and correcting the algorithm.


 2007/01/11 V1.12 (MDS) changes
  1. Fixed bug with unwanted comma before "et al." when an entry contained
     more than two author names. Thanks to Pallav Gupta for reporting this.

  2. Fixed bug with anomalous closing quote in tech reports that have a
     type, but without a number or address. Thanks to Mehrdad Mirreza for
     reporting this.

  3. Use braces in \providecommand in begin.bib to better support
     latex2html. TeX style length assignments OK with recent versions
     of latex2html - 1.71 (2002/2/1) or later is strongly recommended.
     Use of the language field still causes trouble with latex2html.
     Thanks to Federico Beffa for reporting this.

  4. Added IEEEtran.bst ID and version comment string to .bbl output.

  5. Provide a \BIBdecl hook that allows the user to execute commands
     just prior to the first entry.

  6. Use default urlstyle (is using url.sty) of "same" rather than rm to
     better work with a wider variety of bibliography styles.

  7. Changed month abbreviations from Sept., July and June to Sep., Jul.,
     and Jun., respectively, as IEEE now does. Thanks to Moritz Borgmann
     for reporting this.

  8. Fixed bug where control entry types should not be considered when
     calculating longest label width.

  9. Added alias www for electronic/online entry type.

 10. Added CTLname_url_prefix control entry field to the BST control entry
     type.


 2003/04/02 V1.11 (MDS) changes
  1. Fixed bug with URLs containing underscores when using url.sty. Thanks
     to Ming Kin Lai for reporting this.


 2002/09/27 V1.10 (MDS) changes
  1. Corrected minor bug for improperly formed warning message when a
     book was not given a title. Thanks to Ming Kin Lai for reporting this.

  2. Added support for CTLname_format_string and CTLname_latex_cmd fields
     in the BST control entry type.


 2002/08/13 V1.00 (MDS)
     Initial release







==> figures/images/tikz/hazard-sources.tikz <==
\tikzset{%
	safetyBlock/.style={%
		shadedGray,%
		drop shadow,%
		minimum width=9em,%
		minimum height=4em,%
		align=center,%
		inner sep=0.5em%
	},%
	safetyBlockSmall/.style={%
		safetyBlock,%
		minimum width=6em,%
	},%
	andBlock/.style={%
		shadedGray,%
		drop shadow,%
		minimum width=3em,%
		minimum height=3em,%
		align=center,%
		font=\bfseries%
	},%
	risk label/.style={%
		minimum width=5.5em,%
		minimum height=3em,%
		align=center,%
		anchor=north %
	},%
}%
%
\begin{tikzpicture}[node distance=0.5em and 2.5em]
 \node[safetyBlock] (spec) {Functional\\Insufficiency};
 \node[safetyBlock, below=of spec] (eefailure) {E/E-Failure};
 \node[safetyBlock, below=of eefailure] (misc) {\dots};
 
 \path[thin] let \p1=(spec.south east), \p2=(eefailure.north east) in coordinate (h1) at (\x1, {\y1-(\y1-\y2)/2});
 \path[thin] let \p1=(eefailure.south east), \p2=(misc.north east) in coordinate (h2) at (\x1, {\y1-(\y1-\y2)/2});
 
 
  \begin{pgfonlayer}{pre main}
 	\node[fit=(spec)(eefailure)(misc), shadedGrayDark, inner sep=1em] (triggers) {};
 \end{pgfonlayer}
 
 \node[safetyBlockSmall, right=of triggers] (haz_behav) {Hazardous\\Behavior};
 \node[andBlock, right=of haz_behav] (and1) {\&};
 \node[safetyBlockSmall, right=of and1] (haz_event) {Hazardous\\Event};
 \node[andBlock, right=of haz_event] (and2) {\&};
 \node[safetyBlockSmall, right=of and2] (harm) {Harm};
 \node[safetyBlock, below=1.5em of and1, minimum height=4.5em] (szenario) {Context in which\\  a Hazard can \\ Lead to Harm};
 \node[safetyBlock, below=1.5em of and2, minimum height=4.5em] (uncontrolled) {Uncontrolled\\ Hazardous\\Event};
 
 
 \node[align=center, anchor=south] at (triggers.north) {Hazard \\Sources};
 \node[align=center, xshift=-5em, yshift=0.75em] (sotif) at (spec.west) {Safety of\\the Intended \\ Functionality\\(ISO 21448)};
 \node[align=center, xshift=-5em] (fusa) at (eefailure.west) {Functional\\Safety\\ (ISO 26262)};
 \node[align=center, xshift=-5em] at (misc.west) {other\\Safety\\Domains};
 
  \begin{pgfonlayer}{background}
 	\draw[thin, gray] let \p1=(sotif.south west),\p2=(h1) in (\x1,\y2) -- (h1);
 	\draw[thin, gray] let \p1=(sotif.south west),\p2=(h2) in (\x1,\y2) -- (h2);
 \end{pgfonlayer}
  	
 
 
 
\path let \p1=(haz_behav.east), \p2=(and1.west) in coordinate (A) at (\x2 - 0.2em, \y1);
\coordinate (B) at ($(harm.east) + (0.4em,0)$);
 \begin{pgfonlayer}{background}
 	\node[fit=(spec)(eefailure)(misc)(A), fill=tuYellow, inner xsep=0.2em, inner ysep=0.3em,  fill opacity=0.3] (lathaz) {};
 	\node[fit=(lathaz.north east)(lathaz.south east)(and2.west), fill=tuOrange, inner sep=0em, fill opacity=0.3] (insthaz){};
 	\node[fit=(insthaz.north east)(insthaz.south east)(B), fill=tuRed, inner sep=0em, fill opacity=0.3] (harminst){};
 \end{pgfonlayer}
 
 \node[anchor=base, color=tuYellow!90!black, align=center] at ($(haz_behav.north) + (0,5.5em)$) {Latent Hazard};
 \node[anchor=base, color=tuOrange!90!black, align=center] at ($(insthaz.north) + (0,0.58em)$) {Instantiated\\Hazard};
 \node[anchor=base, color=tuRed!90!black, align=center] at ($(harminst.north) + (0,0.58em)$) {Loss Event \vphantom{g}};
 \draw[arrow, very thick] (triggers) -- (haz_behav);
 \draw[arrow, very thick] (haz_behav) -- (and1);
 \draw[arrow, very thick] (and1) -- (haz_event);
 \draw[arrow, very thick] (haz_event) -- (and2);
 \draw[arrow, very thick] (and2)--(harm);
 \draw[arrow, very thick] (szenario)--(and1);
 \draw[arrow, very thick] (uncontrolled)--(and2);
 
 
 \node[risk label,shadedOrangeLight, yshift=-2em] (frequency) at (triggers.south) {Frequency of\\Occurrence};
 \path let \p1=(frequency.north), \p2=(szenario) in node[risk label, shadedOrangeLight] (exposure) at (\x2,\y1) {Exposure\\Time};
 \path let \p1=(frequency.north), \p2=(uncontrolled) in  node[risk label, shadedOrangeLight] (controllability) at (\x2,\y1) {Controll-\\ability};
 \path let \p1=(frequency.north), \p2=(harm) in  node[risk label, shadedBlueLight] (severity) at (\x2,\y1) {Severity of\\Harm};
 \begin{pgfonlayer}{background}
 	\draw[line width=1em, stroke arrow={shorten back=0.3em, shorten front=0em, stroke width=0.05em, arrow tip end=Triangle, stroke color=tuOrange}, tuOrange20] (frequency.north) -- +(0,0.75);
 	\draw[line width=1em, stroke arrow={shorten back=0.3em, shorten front=0em, stroke width=0.05em, arrow tip end=Triangle, stroke color=tuOrange}, tuOrange20] (exposure.north) -- +(0,0.75);
 	\draw[line width=1em, stroke arrow={shorten back=0.3em, shorten front=0em, stroke width=0.05em, arrow tip end=Triangle, stroke color=tuOrange}, tuOrange20] (controllability.north) -- +(0,0.75);
 	\draw[line width=1em, stroke arrow={shorten back=0.3em, shorten front=0em, stroke width=0.05em, arrow tip end=Triangle, stroke color=tuBlue}, tuBlue20] (severity.north) -- +(0,0.75);
 \end{pgfonlayer}
 
 \draw[tuOrange60, line width=.2em,decoration={brace,raise=2em, mirror, amplitude=0.75em, aspect=0.55}, decorate] (frequency.south west) -- (controllability.south east) node[pos=0.55, below=3em, align=center, color=tuOrange] (w) {Probability of Occurrence\\(Uncertainty)};
 \draw[tuLightBlue60, line width=.2em,decoration={brace,raise=2em, mirror, amplitude=0.75em}, decorate, ] (severity.south west) -- (severity.south east) node[pos=0.5, below=3em, align=center, color=tuBlue] (s) {Severity of Harm \\(Consequence)};
 \draw[tuGray, line width=.2em,decoration={brace, mirror, amplitude=0.75em}, decorate, ] (w.south west) -- (s.south east) node[pos=0.5, below=1em, align=center] (s) {Risk};
\end{tikzpicture}

==> tools/IEEEtrantools_doc.txt <==

IEEEtrantools_doc.txt 2015/08/26 version 1.5
(Version 1.5 is based on the commands of version 1.8b of IEEEtran.cls)
This document is the user guide for the IEEEtrantools.sty package.

The IEEEtrantools.sty package provides several popular and unique
commands from the IEEEtran.cls class file.

IEEEtrantools.sty should not be used with IEEEtran.cls.

For helpful tips, answers to frequently asked questions and other support,
visit the IEEEtrantools support page at my website:

http://www.michaelshell.org/tex/ieeetran/tools/

The latest version and documentation of IEEEtrantools can be obtained at:
http://www.ctan.org/pkg/ieeetran

Copyright (c) 2002-2015 by Michael Shell
                        See
                        http://www.michaelshell.org/
                        for current contact information.

*************************************************************************
Legal Notice:
This code is offered as-is without any warranty either expressed or
implied; without even the implied warranty of MERCHANTABILITY or
FITNESS FOR A PARTICULAR PURPOSE! 
User assumes all risk.
In no event shall the IEEE or any contributor to this code be liable for
any damages or losses, including, but not limited to, incidental,
consequential, or any other damages, resulting from the use or misuse
of any information contained here.

All comments are the opinions of their respective authors and are not
necessarily endorsed by the IEEE.

This work is distributed under the LaTeX Project Public License (LPPL)
( http://www.latex-project.org/ ) version 1.3, and may be freely used,
distributed and modified. A copy of the LPPL, version 1.3, is included
in the base LaTeX documentation of all distributions of LaTeX released
2003/12/01 or later.
Retain all contribution notices and credits.
** Modified files should be clearly indicated as such, including  **
** renaming them and changing author support contact information. **

File list of work: IEEEtrantools.sty, IEEEtrantools_doc.txt, changelog.txt
*************************************************************************


Available package options e.g., \usepackage[redeflists]{IEEEtrantools}

 redeflists
    Causes IEEEtrantools to redefine the standard LaTeX itemize,
    enumerate and description (IED) lists to their IEEE versions.
    The default behavior is to retain the standard definitions
    of itemize, enumerate and description. The IEEEtran versions are
    always available as IEEEitemize, IEEEenumerate and IEEEdescription
    and the original LaTeX versions are always available as LaTeXitemize,
    LaTeXenumerate and LaTeXdescription.

**********************************************************************

The IEEEtrantools.sty package provides several commands from IEEEtran.cls
so that they can be used under other LaTeX classes. This guide covers only
the differences in the use (or undocumented uses) of the commands from
those provided by IEEEtran.cls. For complete documentation on these
commands, see the relevant sections in the IEEEtran_HOWTO manual which
is available at
http://www.ctan.org/pkg/ieeetran

IEEEtrantools.sty provides \IEEEPARstart; the \bstctlcite command for the
control entry types of IEEEtran.bst V1.00 and later; \IEEEnoauxwrite; 
the IEEE IED list environments; and the complete IEEEeqnarray family,
including the IEEEeqnarray support commands, the IEEEproof environment
and  \IEEEauthorrefmark.

Please note that, as a package file, IEEEtrantools.sty will not attempt
to alter document formatting (other than if the IDE lists are redefined
if the redeflists option is invoked) as controlled by the class file.
Therefore, there may be spacing/layout differences between the results
of the same IEEEtran commands under IEEEtran.cls and the user's class
file as different fonts, default values for the various length commands,
etc., are used than under IEEEtran.cls.





*** \IEEEPARstart ***

\IEEEPARstart{}{} is used to provide a large initial "drop cap" letter(s) as
well as to capitialize the remaining letters of the first word of a chapter
or section (if placed within the second argument). e.g.,
\IEEEPARstart{O}{nce}

IEEEtrantools.sty provides the user with a way to control the various
parameters of the \IEEEPARstart letters.

Below is how the user can alter them (after the IEEEtrantools.sty package
is loaded). Default values are shown. IEEEtrantools will not override
any previous definitions of these parameters if they already exist when
the package is loaded.


% The number of lines that are indented to clear the drop cap letter.
% You may need to increase this beyond 1 + \IEEEPARstartDROPDEPTH if
% you are using lowercase letters with descenders.
\renewcommand{\IEEEPARstartDROPLINES}{2}

% The minimum number of lines left on a page to allow an \IEEEPARstart.
% Does not take into consideration glue shrink, so it tends to be overly
% cautious.
\renewcommand{\IEEEPARstartMINPAGELINES}{2}

% The height of the drop cap (*above* the baseline), is adjusted to match
% the height of this text in the current font (when \IEEEPARstart is called).
% Use a strut if you want a height not based on that of the main text font.
\renewcommand{\IEEEPARstartHEIGHTTEXT}{T}

% The depth the letter is lowered below the baseline. The height (and size)
% of the letter is determined by the sum of this value and the height of
% \IEEEPARstartHEIGHTTEXT in the current font. It is a good idea to set this
% value in terms of the baselineskip so that it can respond to changes
% therein.
\renewcommand{\IEEEPARstartDROPDEPTH}{1.1\baselineskip}

% The font the drop cap will be rendered in. The argument is a command that
% can take zero or one argument.
\renewcommand{\IEEEPARstartFONTSTYLE}{\bfseries}

% Any additional, non-font related commands needed to modify the drop cap
% letter, can take zero or one argument.
\renewcommand{\IEEEPARstartCAPSTYLE}{\MakeUppercase}

% The font that will be used to render the rest of the word (second argument
% to \IEEEPARstart), can take zero or one argument.
\renewcommand{\IEEEPARstartWORDFONTSTYLE}{\relax}

% Any additional, non-font related commands needed to modify the rest of the
% word (second argument to \IEEEPARstart), can take zero or one argument.
\renewcommand{\IEEEPARstartWORDCAPSTYLE}{\MakeUppercase}

% The horizontal separation distance from the drop letter to the main text.
% Lengths that depend on the font (i.e., ex, em, etc.) will be referenced to
% the font that is active when \IEEEPARstart is called.
\renewcommand{\IEEEPARstartSEP}{0.15em}

% The Horizontal offset applied to the left of the drop cap. The drop cap
% can be shifted left (negative) or right (positive) using this parameter.
% Lengths that depend on the font (e.g., ex, em, etc.) will be referenced
% to the font that is active when \IEEEPARstart is called.
\renewcommand{\IEEEPARstartHOFFSET}{0em}

For \IEEEPARstartSEP and \IEEEPARstartHOFFSET, you can also reference the
length variable, \IEEEPARstartletwidth, which will be set to the width of
the drop drop before it is rendered. e.g.,
\renewcommand{\IEEEPARstartHOFFSET}{-0.5\IEEEPARstartletwidth}
will cause the drop cap to be shifted leftward by half its width.

% Italic correction command applied at the end of the drop cap when
% evaluating its width. Without this, italic or slanted drop cap letters will
% "crash into" the main text because their full true width is not taken into
% consideration.
\renewcommand{\IEEEPARstartITLCORRECT}{\/}





*** \bstctlcite ***

\bstctlcite{} is used to issue a citation for a special IEEEtran.bst BibTeX
style control entry which can control various operating parameters of the
IEEEtran.bst file (V1.00 and later):

\bstctlcite{IEEEexample:BSTcontrol}

V1.2 and later of IEEEtrantools.sty provides for an optional argument so
that different auxiliary file specifiers may be used in documents with
multiple bibliographies:

\bstctlcite[@auxoutsec]{IEEEexample:BSTcontrol}

\bstctlcite operates silently and will not alter the citation numbers or
place a citation entry into the main text or bibliography (when used with
IEEEtran.bst). It should not be used with .bst files that do not provide
support for these special BST control entries.

See the IEEEtran.bst BibTeX style documentation for details.
http://www.michaelshell.org/tex/ieeetran/bibtex/
http://www.ctan.org/pkg/ieeetran




*** \IEEEnoauxwrite ***

Sometimes an author wants to cite something within \thanks or other section
that comes early in the document, but does not want that to take the place
of the first reference in the main text (e.g., alter the citation counter).
Assuming the publisher's rules allow citations in footnote and/or abstract
sections of the document, the command \IEEEnoauxwrite{} can be used:

\author{... \thanks{... \IEEEnoauxwrite{\cite{myreference}}.}}

to accomplish this.

If the reference is not also cited elsewhere in the document, it will have
to be manually inserted into the reference list of the bibliography via a
\nocite. If the \nocite is done at the end of document, the citation will
be last in the reference list rather than first as would normally happen
with citations within \thanks.




*** itemize, enumerate and description (IED) lists ***

IEEEtrantools provides the IEEEitemize, IEEEenumerate and IEEEdescription
list environments that offer enhanced controls and make it much easier to
create such lists when the main text is "block indented" from the 
labels (IEEE style).

By default, the LaTeX IED list environments are not overridden with the
IEEE IED versions. To force this, load IEEEtrantools.sty with the
"redeflists" option:

\usepackage[redeflists]{IEEEtrantools}

In any event, the IEEE IED list environments are available as IEEEitemize,
IEEEenumerate, and IEEEdescription. The IEEE IED lists depend on the LaTeX
low-level list environment, so class files that redefine it may also alter
the IEEE IED list formatting. The original LaTeX IED environments (as
provided by the LaTeX kernel and class file) are always retained as
LaTeXitemize, LaTeXenumerate and LaTeXdescription.

Beware that the default enumerate label width will not be correct if
the class file is not using normalfont "9)" style labeled enumerated lists.

The support commands for the IEEE IED list environments (\IEEEsetlabelwidth,
\IEEEusemathlabelsep, \IEEEiedlabeljustifyl, etc.) are also provided.

See the section on lists in the IEEEtran_HOWTO manual for full details
on the IEEE style lists.
http://www.ctan.org/pkg/ieeetrantools



*** The IEEEeqnarray family ***

Please note that IEEEtrantools provides and sets the length variable
\IEEEnormaljot. At the \begin{document}, \IEEEnormaljot will be set to
the current value of \jot. If the user later alters the document's
nominal \jot, the value of \IEEEnormaljot should be revised as well.

The support commands for the IEEEeqnarray commands (\IEEEstrut, 
\IEEEeqnarrayvrule, \IEEEvisiblestrutstrue, etc.) are also provided.

For more information on the use of the IEEEeqnarray family of commands,
the following sources of information are recommended:

 1. The IEEEtran HOWTO manual (IEEEeqnarray is covered in the Appendices):
    http://www.ctan.org/pkg/ieeetrantools

 2. Stefan M. Moser's "How to Typeset Equations in LaTeX"
    http://moser.cm.nctu.edu.tw/manuals.html#eqlatex

 3. Tobias Oetiker's "The Not So Short Introduction to LaTeX2e"
    http://www.ctan.org/pkg/lshort




*** The IEEEproof environment ***

IEEEtrantools provides the IEEEtran IEEEproof environment as well as
several undocumented IEEEtran IEEEproof commands that are useful for
non-IEEE related work:

  1. \IEEEQEDoff, when issued within an IEEEproof, turns off the 
     automatic generation of the \IEEEQED symbol at the end of
     the proof.

  2. \IEEEQEDhere emits an \IEEEQED symbol at the place it is executed
     and turns off the \IEEEQED symbol at the end of the proof. This
     can be useful when using IEEEeqnarray within IEEEproof
     \begin{IEEEproof}
       \begin{IEEEeqnarray*}{c+x*}
        x=1. & \IEEEQEDhere
       \end{IEEEeqnarray*}
     \end{IEEEproof}
     % Thanks to Stefan M. Moser for this example.

  3. \IEEEQEDhereeqn is somewhat similar to the AMS \qedhere and
     is for use with the standard equation environment within
     IEEEproof:
     \begin{IEEEproof}
       \begin{equation*}
        x=1. \IEEEQEDhereeqn
       \end{equation*}
     \end{IEEEproof}
     Note that \IEEEQEDhereeqn will put the QED symbol in front
     of an equation number if it exists.

  4. \IEEEproofindentspace allows users to change the indention
     of the proof environment from its IEEEtran default of 2\parindent:
     
     \renewcommand{\IEEEproofindentspace}{1\parindent}
     
     Place the above redefinition before any IEEEproof environments it is
     to affect.




*** \IEEEauthorrefmark{} ***

The \IEEEauthorrefmark{} simply takes a number as an argument and generates
a corresponding superscript symbol. Used in IEEEtran.cls to link author
names to their affiliations:

   Michael Shell\IEEEauthorrefmark{2}



%%%%%%%%%%%%%%%%%%%%%%%%%% End of IEEEtrantools_doc.txt  %%%%%%%%%%%%%%%%%%
% That's all folks!



==> tools/changelog.txt <==


 Changelog history of the IEEEtrantools.sty LaTeX package.
 2015/08/26
 by Michael Shell (MDS)
 http://www.michaelshell.org/


2015/08/26 V1.5 (V1.8b of IEEEtran.cls)

 1) Revised IEEEeqnarray column specifications to work with active " 
    (or other punctuation catcode changes) as with babel under the
    german or ngerman language modes. 
    Thanks to Stefan M. Moser for reporting this problem.

 2) Fixed bug with IEEEeqnarray equation number foreground color
    under the color environment of Beamer class.
    Thanks to Joschi Brauchle for reporting this problem.

 3) Added the \IEEEnoauxwrite command.
    Thanks to Sudarshan Mukherjee for suggesting this feature.


*******
2014/09/17 V1.4 (V1.8a of IEEEtran.cls) changes:

 1) Internal code improvements for command argument processing and
    support for future features.


*******
12/2012 V1.3 (V1.8 of IEEEtran.cls) changes:

 1) No longer redefines the standard LaTeX itemize, enumerate and 
    description (IED) lists by default. (e.g., the older package option
    "retainorgcmds" is now the default behavior.) A new package option,
    "redeflists", can be invoked to redefine the standard IED list
    environments to their IEEE versions. IEEEitemize, IEEEenumerate and
    IEEEdescription remain available in any case. The redeflists option
    may not be compatible with other packages that alter the standard
    IED list environments.

 2) Added new *-forms of \IEEEyesnumber*, \IEEEnonumber*, \IEEEyessubnumber*,
    and \IEEEnosubnumber* (the non-star form of the latter is also new) which
    persist across IEEEeqnarray lines until countermanded. To provide for
    continued subequations across instances of IEEEeqnarrays as well as for
    subequations that follow a main equation (e.g., 14, 14a, 14b ...)
    \IEEEyessubnumber no longer automatically increments the equation number
    on it's first invocation of a subequation group. Invoke both
    \IEEEyesnumber\IEEEyessubnumber together to start a new
    equation/subequation group.

 3) Hyperref links now work with IEEEeqnarray equations.
    Thanks to Stefan M. Moser for reporting this problem.

 4) Now provides the IEEEproof environment, as well as the
    \IEEEQEDhere, \IEEEQEDhereeqn and \IEEEQEDoff commands.
    Also, \IEEEproofindentspace allows users to change the
    IEEEproof indentation via \renewcommand.
    Thanks to Mark D. Butala, Hennadiy Leontyev and Stefan M. Moser
    for suggesting this. Special thanks to Stefan M. Moser for beta
    testing and additional suggestions which improved IEEEproof.

 5) Revised \IEEEeqnarraymulticol{} to allow inner alignments without
    requiring extra containing braces to prevent an incomplete \ifx error.
    Thanks to Stefan M. Moser and Auke van der Valk for reporting this
    problem.

 6) Added \IEEEauthorrefmark.

 7) Removed support for legacy IED list commands.
    IEEEtrantools no longer defines or references \labelindent so as to
    avoid namespace problems with list packages that define it.
    Thanks to Sven Köhler for reporting the problem with enumitem.sty.


*******
 1/2007 V1.2 (V1.7 of IEEEtran.cls) changes:

 1) Several commands and environments have depreciated in favor of
    replacements with IEEE prefixes to better avoid potential future name
    clashes with other packages. Legacy code retained to allow
    use of the obsolete forms, but with an warning message to the
    console during compilation:
    \IEEEPARstart
    For IED lists:
    \IEEEiedlabeljustifyc, \IEEEiedlabeljustifyl, \IEEEiedlabeljustifyr,
    \IEEEnocalcleftmargin, \IEEElabelindent, \IEEEsetlabelwidth,
    \IEEEusemathlabelsep
 
 2) These commands/lengths now require the IEEE prefix and do not have
    legacy support: \IEEEnormaljot.
    For IED lists: \ifIEEEnocalcleftmargin, \ifIEEEnolabelindentfactor,
    \IEEEiedlistdecl, \IEEElabelindentfactor

 3) \normalsizebaselineskip no longer provided.

 4) New \IEEEPARstart controls:
    \IEEEPARstartHEIGHTTEXT, \IEEEPARstartFONTSTYLE, \IEEEPARstartCAPSTYLE,
    \IEEEPARstartWORDFONTSTYLE, \IEEEPARstartWORDCAPSTYLE,
    \IEEEPARstartHOFFSET, \IEEEPARstartITLCORRECT
    and the (output) length \IEEEPARstartletwidth.

 5) Provide for an optional argument to \bstctlcite to provide a way to
    specify a different aux file.


*******
 11/2002 V1.1 (V1.6b of IEEEtran.cls) changes:
 
 1) In addition to the IEEE IED lists, the original LaTeX IED style list
    environments are now preserved as LaTeXitemize, LaTeXenumerate, and
    LaTeXdescription. Also, users can now redefine \makelabel within
    IEEE IED list controls. There may be some use for these in specialized
    applications. Thanks to Eli Barzilay for suggesting this feature.


*******


